Reflection beamshifts of visible light due to graphene

I present calculations of reflection beamshifts, Goos-H\"anchen and Imbert-Fedorov shifts, due to the presence of a monolayer graphene on a dielectric media when using a beam with wavelength in the visible range. Measuring the Goos-H\"anchen and Imbert-Fedorov shifts is an alternative method to determine graphene's conductivity. I look at beamshifts for different polarization states ($p$, $s$, $45^0$, $\sigma^+$) and I discuss other possible experimental routes to determine these beamshifts and consequently, the graphene's optical conductivity. The Goos-H\"anchen shifts for visible light I calculated are in good agreement with results of a recent experiment.

==> Graphene IOP - revised/how_to.txt <==
Cut the content (the part between \begin{document}...\end{document} of B.tex into a new file B-content.tex.

Change B.tex to be:

\documentclass{...}
% your preamble here
\begin{document}
\include{B-content}
\end{document}
Then put \include{B-content} into A.tex.

==> how_to.txt <==
Cut the content (the part between \begin{document}...\end{document} of B.tex into a new file B-content.tex.

Change B.tex to be:

\documentclass{...}
% your preamble here
\begin{document}
\include{B-content}
\end{document}
Then put \include{B-content} into A.tex.
